MoBiDICT: new 3D static models of close, synchronized binaries in hydrostatic equilibrium

In close binary systems, tidal interactions and rotational effects can strongly influence stellar evolution as a result of mass-transfer, common envelope phases, ... All these aspects can only be treated following improvements of theoretical models, taking into account the breaking of spherical symmetry occurring in close binaries. Current models of binary stars are relying either on the so-called "Roche model" or the perturbative approach that in each case results on several assumptions concerning the gravitational, tidal and centrifugal potentials.We developed a new non-perturbative method to compute precise structural deformation of binary system in three dimensions that is valid even in the most distorted cases. We then compared our new method to the Roche and perturbative models for different orbital separations and binary components. We found that in the most distorted cases both Roche and perturbative models are significantly underestimating the deformation of binaries. The effective gravity and the overall structural deformations are also noticeably different in the most distorted cases leading, for the interpretation of observations, to modifications of the usual gravity darkening generally obtained through the Roche model. Moreover we found that the dipolar term of the gravitational potential, usually neglected by the perturbative theory, has the same order of magnitude than the leading tidal term in the most distorted cases. We developed a new method that is capable of precisely computing the deformations of binary system composed of any type of stars, even compact objects. For all stars studied the differences in deformation with respect to the Roche or perturbative models are significant in the most distorted cases impacting both the interpretation of observations and the theoretical structural depiction of these distorted bodies.

==> FIGS/MoBiDICT.txt <==
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⣀[0m[38;2;0;1;1m⣀[0m[38;2;0;0;0m⣤[0m[38;2;0;0;0m⣤[0m[38;2;0;0;0m⣤[0m[38;2;0;0;0m⣴[0m[38;2;0;0;0m⣶[0m[38;2;6;5;6m⣶[0m[38;2;13;20;24m⣶[0m[38;2;18;32;38m⣶[0m[38;2;20;37;44m⣶[0m[38;2;23;42;50m⣶[0m[38;2;23;42;50m⣶[0m[38;2;18;35;42m⣶[0m[38;2;22;32;38m⣶[0m[38;2;19;21;23m⣶[0m[38;2;2;0;0m⣶[0m[38;2;0;0;0m⣦[0m[38;2;0;0;0m⣤[0m[38;2;0;0;0m⣤[0m[38;2;0;0;0m⣤[0m[38;2;0;0;0m⣀[0m[38;2;0;0;0m⣀[0m[38;2;0;0;0m⡀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⢀[0m[38;2;1;1;1m⣠[0m[38;2;0;0;0m⣤[0m[38;2;0;0;0m⣶[0m[38;2;17;30;34m⣶[0m[38;2;40;93;110m⣿[0m[38;2;52;128;154m⣿[0m[38;2;49;133;161m⣿[0m[38;2;44;124;152m⣿[0m[38;2;44;123;150m⣿[0m[38;2;48;126;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;48;127;153m⣿[0m[38;2;91;143;153m⣿[0m[38;2;255;209;153m⣿[0m[38;2;211;190;152m⣿[0m[38;2;57;129;152m⣿[0m[38;2;47;127;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;35;120;153m⣿[0m[38;2;47;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;151m⣿[0m[38;2;44;124;151m⣿[0m[38;2;46;127;155m⣿[0m[38;2;49;134;162m⣿[0m[38;2;48;115;139m⣿[0m[38;2;31;66;78m⣶[0m[38;2;6;7;7m⣶[0m[38;2;0;0;0m⣤[0m[38;2;0;0;0m⣄[0m[38;2;0;0;0m⡀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⣀[0m[38;2;0;0;0m⣤[0m[38;2;2;0;0m⣶[0m[38;2;38;85;101m⣿[0m[38;2;49;133;162m⣿[0m[38;2;44;125;151m⣿[0m[38;2;46;125;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;37;122;152m⣿[0m[38;2;255;212;155m⣿[0m[38;2;177;176;151m⣿[0m[38;2;253;208;153m⣿[0m[38;2;71;136;154m⣿[0m[38;2;39;124;152m⣿[0m[38;2;216;195;155m⣿[0m[38;2;42;123;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;153m⣿[0m[38;2;46;127;153m⣿[0m[38;2;53;129;155m⣿[0m[38;2;49;127;154m⣿[0m[38;2;152;165;152m⣿[0m[38;2;244;202;153m⣿[0m[38;2;27;117;152m⣿[0m[38;2;255;211;152m⣿[0m[38;2;106;148;155m⣿[0m[38;2;51;128;153m⣿[0m[38;2;173;175;153m⣿[0m[38;2;242;203;154m⣿[0m[38;2;40;124;153m⣿[0m[38;2;48;128;152m⣿[0m[38;2;98;144;152m⣿[0m[38;2;255;213;153m⣿[0m[38;2;255;214;153m⣿[0m[38;2;255;221;155m⣿[0m[38;2;32;120;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;34;120;153m⣿[0m[38;2;45;125;152m⣿[0m[38;2;47;125;152m⣿[0m[38;2;47;128;157m⣿[0m[38;2;48;119;144m⣿[0m[38;2;23;44;52m⣶[0m[38;2;0;0;0m⣤[0m[38;2;0;0;0m⣀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⣀[0m[38;2;0;0;0m⣤[0m[38;2;6;6;6m⣶[0m[38;2;42;107;129m⣿[0m[38;2;46;128;158m⣿[0m[38;2;128;157;153m⣿[0m[38;2;46;126;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;48;127;153m⣿[0m[38;2;69;134;151m⣿[0m[38;2;237;202;154m⣿[0m[38;2;136;160;152m⣿[0m[38;2;47;126;153m⣿[0m[38;2;215;192;154m⣿[0m[38;2;234;198;155m⣿[0m[38;2;128;156;153m⣿[0m[38;2;236;200;155m⣿[0m[38;2;45;125;153m⣿[0m[38;2;194;183;154m⣿[0m[38;2;98;145;153m⣿[0m[38;2;49;126;153m⣿[0m[38;2;45;126;152m⣿[0m[38;2;95;154;178m⣿[0m[38;2;133;173;193m⣿[0m[38;2;48;125;154m⣿[0m[38;2;146;167;161m⣿[0m[38;2;255;208;154m⣿[0m[38;2;255;212;154m⣿[0m[38;2;83;139;152m⣿[0m[38;2;48;127;153m⣿[0m[38;2;35;122;153m⣿[0m[38;2;252;207;153m⣿[0m[38;2;103;148;153m⣿[0m[38;2;52;128;153m⣿[0m[38;2;155;167;152m⣿[0m[38;2;200;185;154m⣿[0m[38;2;48;127;154m⣿[0m[38;2;40;125;152m⣿[0m[38;2;47;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;49;127;153m⣿[0m[38;2;76;136;151m⣿[0m[38;2;255;208;154m⣿[0m[38;2;193;182;153m⣿[0m[38;2;123;156;152m⣿[0m[38;2;48;127;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;123;149m⣿[0m[38;2;50;135;163m⣿[0m[38;2;32;63;76m⣶[0m[38;2;0;0;0m⣤[0m[38;2;0;0;0m⣀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⣀[0m[38;2;0;0;0m⣴[0m[38;2;23;44;51m⣾[0m[38;2;50;134;163m⣿[0m[38;2;41;122;150m⣿[0m[38;2;106;150;152m⣿[0m[38;2;35;121;152m⣿[0m[38;2;76;137;151m⣿[0m[38;2;255;208;154m⣿[0m[38;2;255;211;155m⣿[0m[38;2;32;120;152m⣿[0m[38;2;44;124;152m⣿[0m[38;2;253;214;154m⣿[0m[38;2;38;121;150m⣿[0m[38;2;253;213;154m⣿[0m[38;2;49;126;150m⣿[0m[38;2;39;122;153m⣿[0m[38;2;228;200;154m⣿[0m[38;2;68;134;153m⣿[0m[38;2;48;126;153m⣿[0m[38;2;46;126;153m⠿[0m[38;2;47;126;153m⠿[0m[38;2;46;126;152m⢿[0m[38;2;46;123;151m⣟[0m[38;2;42;120;148m⣛[0m[38;2;62;134;159m⣛[0m[38;2;204;212;226m⣛[0m[38;2;86;148;174m⣛[0m[38;2;44;126;156m⣛[0m[38;2;47;127;155m⣛[0m[38;2;48;128;155m⣛[0m[38;2;46;126;153m⣛[0m[38;2;46;125;151m⣛[0m[38;2;45;124;151m⣛[0m[38;2;48;125;151m⣿[0m[38;2;46;126;153m⠿[0m[38;2;46;126;153m⠿[0m[38;2;47;127;153m⣿[0m[38;2;58;129;152m⣿[0m[38;2;137;160;153m⣿[0m[38;2;131;159;155m⣿[0m[38;2;40;123;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;34;120;153m⣿[0m[38;2;254;214;153m⣿[0m[38;2;73;137;162m⣿[0m[38;2;43;124;150m⣿[0m[38;2;48;127;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;44;125;151m⣿[0m[38;2;47;113;136m⣷[0m[38;2;1;0;0m⣦[0m[38;2;0;0;0m⣀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⢀[0m[38;2;0;0;0m⣤[0m[38;2;17;28;34m⣾[0m[38;2;49;134;163m⣿[0m[38;2;47;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;154m⣿[0m[38;2;211;190;154m⣿[0m[38;2;204;186;153m⣿[0m[38;2;226;196;152m⣿[0m[38;2;132;160;153m⣿[0m[38;2;151;166;154m⣿[0m[38;2;239;202;154m⣿[0m[38;2;41;125;153m⣿[0m[38;2;48;126;153m⣿[0m[38;2;36;122;152m⡿[0m[38;2;47;126;153m⢿[0m[38;2;45;124;151m⣛[0m[38;2;52;136;165m⣯[0m[38;2;43;124;153m⣽[0m[38;2;14;63;78m⣶[0m[38;2;26;42;47m⣾[0m[38;2;108;105;105m⣿[0m[38;2;195;191;188m⣿[0m[38;2;255;254;253m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;243;241;239m⣿[0m[38;2;172;168;167m⣿[0m[38;2;81;81;81m⣷[0m[38;2;15;38;47m⣶[0m[38;2;21;80;99m⣯[0m[38;2;51;134;163m⣭[0m[38;2;52;132;161m⣟[0m[38;2;46;124;151m⣻[0m[38;2;47;127;154m⠿[0m[38;2;53;129;156m⣿[0m[38;2;176;195;213m⣿[0m[38;2;80;144;170m⣿[0m[38;2;52;130;155m⣿[0m[38;2;45;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;123;151m⣿[0m[38;2;47;108;130m⣷[0m[38;2;0;0;0m⣤[0m[38;2;0;0;0m⡀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⢀[0m[38;2;0;0;0m⣴[0m[38;2;47;112;135m⣿[0m[38;2;45;124;150m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;51;128;156m⣿[0m[38;2;47;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;49;127;154m⣿[0m[38;2;143;163;154m⣿[0m[38;2;151;166;153m⣿[0m[38;2;49;127;153m⣿[0m[38;2;46;126;153m⠿[0m[38;2;46;125;150m⣛[0m[38;2;53;138;167m⣭[0m[38;2;19;68;87m⣶[0m[38;2;70;70;70m⣿[0m[38;2;237;235;233m⣿[0m[38;2;255;255;255m⣿[0m[38;2;252;252;252m⣿[0m[38;2;254;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;252;252;252m⣿[0m[38;2;254;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;195;193;191m⣿[0m[38;2;31;42;47m⣶[0m[38;2;31;99;123m⣭[0m[38;2;51;134;162m⣟[0m[38;2;45;124;151m⡿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;130;161m⣿[0m[38;2;21;40;46m⣦[0m[38;2;0;0;0m⣀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⣠[0m[38;2;2;0;0m⣾[0m[38;2;48;134;161m⣿[0m[38;2;46;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;153m⣿[0m[38;2;40;121;150m⣿[0m[38;2;77;143;168m⣿[0m[38;2;117;163;184m⣿[0m[38;2;59;132;158m⣿[0m[38;2;41;124;152m⣿[0m[38;2;46;127;153m⣿[0m[38;2;46;126;153m⡿[0m[38;2;46;125;152m⢟[0m[38;2;52;136;166m⣭[0m[38;2;14;55;68m⣶[0m[38;2;142;136;134m⣿[0m[38;2;255;255;255m⣿[0m[38;2;251;251;251m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⡿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⣿[0m[38;2;255;255;255m⣿[0m[38;2;72;71;71m⣷[0m[38;2;30;97;120m⣭[0m[38;2;47;129;157m⣛[0m[38;2;46;126;153m⢿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;44;124;149m⣿[0m[38;2;36;80;96m⣷[0m[38;2;0;0;0m⣄[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⢀[0m[38;2;1;0;0m⣼[0m[38;2;48;134;163m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;47;125;153m⣿[0m[38;2;55;130;157m⣿[0m[38;2;45;124;150m⣿[0m[38;2;94;150;176m⣿[0m[38;2;81;145;170m⣿[0m[38;2;46;125;151m⢟[0m[38;2;53;139;167m⣭[0m[38;2;11;28;35m⣾[0m[38;2;242;241;240m⣿[0m[38;2;252;252;252m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;53;88;105m⣿[0m[38;2;194;249;255m⣿[0m[38;2;98;95;99m⣿[0m[38;2;252;253;253m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;173;169;167m⣷[0m[38;2;15;60;77m⣮[0m[38;2;47;131;157m⣻[0m[38;2;46;126;153m⢿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;48;126;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;52;129;156m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;123;151m⣿[0m[38;2;40;83;98m⣷[0m[38;2;0;0;0m⡄[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⢀[0m[38;2;0;0;0m⣴[0m[38;2;50;124;150m⣿[0m[38;2;46;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⡿[0m[38;2;47;126;155m⣫[0m[38;2;14;60;77m⣶[0m[38;2;211;208;207m⣿[0m[38;2;252;252;252m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;68;120;142m⣿[0m[38;2;158;225;245m⣿[0m[38;2;204;201;200m⣿[0m[38;2;253;253;253m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;112;106;103m⣷[0m[38;2;42;119;143m⣝[0m[38;2;45;123;150m⠿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;47;127;154m⣿[0m[38;2;51;129;155m⣿[0m[38;2;67;136;164m⣿[0m[38;2;128;170;192m⣿[0m[38;2;162;189;206m⣿[0m[38;2;64;134;160m⣿[0m[38;2;53;129;156m⣿[0m[38;2;46;126;155m⣿[0m[38;2;44;125;153m⣿[0m[38;2;23;42;48m⣦[0m[38;2;0;0;0m⡀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⣠[0m[38;2;29;56;68m⣾[0m[38;2;43;123;150m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⡿[0m[38;2;52;136;165m⣫[0m[38;2;15;23;27m⣾[0m[38;2;255;255;255m⣿[0m[38;2;254;255;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;254m⣿[0m[38;2;251;250;251m⡿[0m[38;2;94;97;98m⣯[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;239;237;235m⣿[0m[38;2;102;175;201m⢻[0m[38;2;252;251;251m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;131;133;134m⣿[0m[38;2;67;90;95m⣿[0m[38;2;66;73;75m⣯[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;252;251;251m⣿[0m[38;2;240;239;239m⣿[0m[38;2;10;52;66m⣮[0m[38;2;45;125;152m⡻[0m[38;2;46;126;153m⣿[0m[38;2;47;126;153m⣿[0m[38;2;63;135;164m⣿[0m[38;2;42;124;151m⣿[0m[38;2;67;136;163m⣿[0m[38;2;68;138;167m⣿[0m[38;2;46;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;50;133;162m⣷[0m[38;2;0;0;0m⣄[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⣴[0m[38;2;51;133;160m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⡿[0m[38;2;51;135;165m⣫[0m[38;2;21;26;28m⣾[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;255;254m⣿[0m[38;2;247;247;248m⣿[0m[38;2;38;86;106m⣿[0m[38;2;101;164;183m⡿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;95;97;102m⣿[0m[38;2;249;249;250m⣿[0m[38;2;117;136;143m⣿[0m[38;2;212;209;209m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;193;192;191m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;8;48;63m⣮[0m[38;2;45;124;151m⢻[0m[38;2;46;126;153m⣿[0m[38;2;46;127;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;47;126;153m⣿[0m[38;2;46;125;153m⣿[0m[38;2;47;126;153m⣿[0m[38;2;47;127;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;44;123;149m⣿[0m[38;2;32;61;72m⣦[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⢀[0m[38;2;11;17;19m⣾[0m[38;2;45;127;155m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;125;152m⢏[0m[38;2;3;31;42m⣾[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;252;252;252m⣿[0m[38;2;211;214;214m⣷[0m[38;2;253;253;253m⣿[0m[38;2;114;113;121m⣿[0m[38;2;252;252;252m⢿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;252;252;252m⣿[0m[38;2;219;218;216m⣷[0m[38;2;34;104;127m⣝[0m[38;2;46;124;151m⢿[0m[38;2;46;126;153m⣿[0m[38;2;46;127;154m⣿[0m[38;2;83;146;172m⣿[0m[38;2;212;216;231m⣿[0m[38;2;95;151;177m⣿[0m[38;2;53;129;157m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;50;122;148m⣷[0m[38;2;0;0;0m⡀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⢠[0m[38;2;27;55;66m⣾[0m[38;2;44;123;150m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;153m⡿[0m[38;2;48;129;155m⣱[0m[38;2;187;182;181m⣿[0m[38;2;252;252;252m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;254m⣿[0m[38;2;201;210;213m⣿[0m[38;2;183;184;184m⣿[0m[38;2;40;56;63m⣾[0m[38;2;41;91;110m⣿[0m[38;2;251;250;249m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;252;252;252m⣿[0m[38;2;53;50;51m⣮[0m[38;2;52;136;165m⡻[0m[38;2;46;126;153m⣿[0m[38;2;47;125;153m⣿[0m[38;2;54;129;156m⣿[0m[38;2;45;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;49;133;163m⣷[0m[38;2;0;0;0m⡄[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⢠[0m[38;2;34;74;90m⣿[0m[38;2;45;124;150m⣿[0m[38;2;49;127;155m⣿[0m[38;2;48;127;154m⣿[0m[38;2;49;126;154m⣿[0m[38;2;45;126;153m⣿[0m[38;2;47;127;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;124;151m⢟[0m[38;2;5;37;49m⣾[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⣿[0m[38;2;214;215;217m⢧[0m[38;2;77;64;52m⣟[0m[38;2;255;255;255m⢿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⣿[0m[38;2;233;231;230m⣷[0m[38;2;40;111;137m⡽[0m[38;2;46;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;48;133;161m⣿[0m[38;2;0;0;0m⡄[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⢀[0m[38;2;34;71;84m⣿[0m[38;2;47;124;151m⣿[0m[38;2;50;127;155m⣿[0m[38;2;105;157;181m⣿[0m[38;2;188;202;219m⣿[0m[38;2;184;199;216m⣿[0m[38;2;105;156;181m⣿[0m[38;2;55;130;158m⣿[0m[38;2;49;132;159m⢯[0m[38;2;41;42;44m⣾[0m[38;2;253;253;253m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⡟[0m[38;2;54;32;9m⣾[0m[38;2;125;83;44m⣿[0m[38;2;132;93;49m⣷[0m[38;2;109;108;111m⡝[0m[38;2;190;191;192m⣱[0m[38;2;166;157;127m⣯[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⢿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;9;51;65m⡜[0m[38;2;45;123;151m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;48;133;161m⣿[0m[38;2;0;0;0m⡄[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;23;41;49m⣾[0m[38;2;43;124;151m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;48;126;154m⣿[0m[38;2;54;128;156m⣿[0m[38;2;47;126;153m⣿[0m[38;2;50;127;156m⣿[0m[38;2;51;136;164m⢯[0m[38;2;77;76;75m⣿[0m[38;2;252;252;252m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;251;251;251m⣿[0m[38;2;128;129;130m⢳[0m[38;2;132;91;45m⣿[0m[38;2;121;82;40m⣿[0m[38;2;100;69;36m⡟[0m[38;2;37;23;10m⣼[0m[38;2;250;239;198m⣿[0m[38;2;237;227;189m⣿[0m[38;2;253;235;186m⣿[0m[38;2;136;129;108m⣿[0m[38;2;216;206;168m⣿[0m[38;2;237;237;239m⣿[0m[38;2;179;172;138m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;7;34;45m⡞[0m[38;2;45;124;151m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;47;125;153m⣿[0m[38;2;51;132;161m⣷[0m[38;2;0;0;0m⡀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;3;2;2m⣸[0m[38;2;47;129;159m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;50;134;162m⢏[0m[38;2;68;67;69m⣿[0m[38;2;253;253;253m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⡟[0m[38;2;74;44;16m⣾[0m[38;2;118;79;37m⣿[0m[38;2;102;70;37m⡟[0m[38;2;38;21;6m⣼[0m[38;2;255;244;204m⣿[0m[38;2;237;228;189m⣿[0m[38;2;219;198;153m⣿[0m[38;2;229;221;183m⣿[0m[38;2;235;223;183m⣿[0m[38;2;86;78;61m⣿[0m[38;2;252;242;202m⣿[0m[38;2;246;226;178m⣿[0m[38;2;96;90;74m⣿[0m[38;2;251;240;199m⣿[0m[38;2;201;202;203m⣿[0m[38;2;251;251;251m⠟[0m[38;2;255;255;255m⣻[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;8;41;54m⡜[0m[38;2;46;124;150m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;66;136;164m⣿[0m[38;2;40;121;151m⣿[0m[38;2;85;147;171m⣿[0m[38;2;47;125;152m⣿[0m[38;2;52;110;132m⣧[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⢠[0m[38;2;48;124;149m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;47;127;153m⡟[0m[38;2;21;36;42m⣾[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;251;251;251m⣿[0m[38;2;118;118;119m⢳[0m[38;2;127;86;41m⣿[0m[38;2;104;70;35m⠏[0m[38;2;37;20;7m⣼[0m[38;2;255;244;201m⣿[0m[38;2;232;223;185m⣿[0m[38;2;136;120;91m⣿[0m[38;2;252;243;201m⣿[0m[38;2;250;232;184m⣿[0m[38;2;151;145;121m⣿[0m[38;2;231;220;181m⣿[0m[38;2;208;187;141m⣿[0m[38;2;231;223;187m⣿[0m[38;2;236;227;188m⣿[0m[38;2;232;216;174m⢟[0m[38;2;153;144;115m⣵[0m[38;2;79;50;21m⣾[0m[38;2;118;79;37m⣿[0m[38;2;95;58;18m⣏[0m[38;2;255;255;255m⢿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;21;79;100m⡹[0m[38;2;46;124;151m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;68;136;163m⣿[0m[38;2;123;167;188m⣿[0m[38;2;181;197;216m⣿[0m[38;2;228;225;237m⣿[0m[38;2;155;184;204m⣿[0m[38;2;102;154;179m⣿[0m[38;2;24;43;49m⡆[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;24;48;56m⣾[0m[38;2;44;124;151m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;124;151m⣿[0m[38;2;19;74;92m⣸[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;254m⡏[0m[38;2;87;54;19m⣿[0m[38;2;106;70;34m⢏[0m[38;2;28;17;7m⣼[0m[38;2;252;240;202m⣿[0m[38;2;245;231;188m⣿[0m[38;2;112;106;87m⣿[0m[38;2;232;224;187m⣿[0m[38;2;180;162;126m⣿[0m[38;2;251;242;200m⣿[0m[38;2;240;223;177m⣿[0m[38;2;90;81;67m⣿[0m[38;2;239;230;190m⣿[0m[38;2;230;215;171m⢟[0m[38;2;108;102;83m⣵[0m[38;2;119;80;39m⣿[0m[38;2;116;77;36m⣿[0m[38;2;118;79;37m⣿[0m[38;2;117;78;35m⣿[0m[38;2;115;76;35m⣿[0m[38;2;66;37;9m⡞[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;252;252;252m⣿[0m[38;2;199;195;193m⣧[0m[38;2;50;134;163m⢻[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;47;126;153m⣿[0m[38;2;56;131;159m⣿[0m[38;2;42;122;150m⣿[0m[38;2;88;148;174m⣿[0m[38;2;46;126;152m⣿[0m[38;2;56;129;159m⣿[0m[38;2;49;134;163m⣷[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⢰[0m[38;2;50;131;159m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;52;139;167m⢧[0m[38;2;159;154;153m⣿[0m[38;2;251;251;251m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;254m⣿[0m[38;2;63;57;52m⢸[0m[38;2;108;73;38m⣏[0m[38;2;42;26;12m⣾[0m[38;2;250;240;200m⣿[0m[38;2;249;234;189m⣿[0m[38;2;171;165;137m⣿[0m[38;2;230;216;174m⣿[0m[38;2;105;96;75m⣿[0m[38;2;246;236;196m⣿[0m[38;2;229;206;160m⣿[0m[38;2;224;216;182m⡿[0m[38;2;232;215;173m⢟[0m[38;2;105;98;82m⣵[0m[38;2;116;77;36m⣿[0m[38;2;114;75;34m⣿[0m[38;2;115;76;35m⣿[0m[38;2;116;77;35m⣿[0m[38;2;117;77;36m⣿[0m[38;2;116;76;35m⣿[0m[38;2;114;75;34m⣿[0m[38;2;112;73;33m⣿[0m[38;2;46;31;15m⡜[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;34;45;48m⡞[0m[38;2;47;128;156m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;44;123;150m⣿[0m[38;2;29;59;70m⡆[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;16;29;34m⣼[0m[38;2;44;125;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;124;151m⣿[0m[38;2;9;46;60m⣸[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;241;242;244m⣇[0m[38;2;102;67;29m⣟[0m[38;2;62;39;15m⣼[0m[38;2;252;243;203m⣿[0m[38;2;231;213;169m⣿[0m[38;2;229;222;185m⣿[0m[38;2;247;222;174m⣿[0m[38;2;166;162;134m⣿[0m[38;2;230;218;179m⣿[0m[38;2;133;122;96m⡿[0m[38;2;255;241;192m⣫[0m[38;2;38;32;24m⣴[0m[38;2;124;82;37m⣿[0m[38;2;113;74;32m⣿[0m[38;2;116;76;36m⣿[0m[38;2;117;77;36m⣿[0m[38;2;117;78;37m⣿[0m[38;2;117;77;36m⣿[0m[38;2;116;77;36m⣿[0m[38;2;114;75;34m⣿[0m[38;2;115;75;34m⣿[0m[38;2;115;75;34m⣿[0m[38;2;121;80;36m⣷[0m[38;2;89;88;87m⡹[0m[38;2;253;252;252m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;246;245;244m⣷[0m[38;2;38;115;141m⢻[0m[38;2;46;126;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;49;129;157m⣧[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;46;104;125m⣿[0m[38;2;45;125;152m⣿[0m[38;2;47;125;153m⣿[0m[38;2;47;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;53;137;166m⡇[0m[38;2;127;123;122m⣿[0m[38;2;251;251;251m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;60;44;29m⢼[0m[38;2;82;55;23m⣾[0m[38;2;249;240;199m⣿[0m[38;2;196;182;145m⣿[0m[38;2;248;238;195m⣿[0m[38;2;178;160;124m⣿[0m[38;2;251;241;201m⣿[0m[38;2;243;222;176m⡿[0m[38;2;195;183;148m⣫[0m[38;2;33;17;3m⣾[0m[38;2;113;74;33m⣿[0m[38;2;114;74;33m⣿[0m[38;2;115;75;34m⣿[0m[38;2;116;77;36m⣿[0m[38;2;118;78;37m⣿[0m[38;2;119;80;37m⣿[0m[38;2;119;80;39m⣿[0m[38;2;118;78;37m⣿[0m[38;2;117;78;37m⣿[0m[38;2;117;77;36m⣿[0m[38;2;115;76;35m⣿[0m[38;2;115;76;35m⣿[0m[38;2;115;75;34m⣿[0m[38;2;123;82;39m⣷[0m[38;2;93;92;91m⡹[0m[38;2;252;252;252m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;19;39;47m⣼[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;127;155m⣿[0m[38;2;9;11;14m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⢠[0m[38;2;50;132;162m⣿[0m[38;2;66;135;163m⣿[0m[38;2;141;176;197m⣿[0m[38;2;115;164;184m⣿[0m[38;2;60;132;159m⣿[0m[38;2;45;126;154m⣿[0m[38;2;46;125;152m⣿[0m[38;2;36;110;136m⢷[0m[38;2;252;250;250m⣿[0m[38;2;254;254;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;252m⣿[0m[38;2;84;83;84m⣧[0m[38;2;237;229;192m⢛[0m[38;2;201;190;154m⠿[0m[38;2;247;232;188m⣿[0m[38;2;185;172;136m⣿[0m[38;2;237;228;187m⣿[0m[38;2;251;232;183m⣯[0m[38;2;51;31;10m⣾[0m[38;2;111;72;33m⣿[0m[38;2;113;73;32m⣿[0m[38;2;114;75;34m⣿[0m[38;2;117;78;37m⣿[0m[38;2;118;79;36m⣿[0m[38;2;119;80;36m⣿[0m[38;2;123;84;41m⣿[0m[38;2;123;84;41m⣿[0m[38;2;122;82;39m⣿[0m[38;2;121;82;39m⣿[0m[38;2;121;82;39m⣿[0m[38;2;121;82;39m⣿[0m[38;2;120;80;37m⣿[0m[38;2;118;79;36m⣿[0m[38;2;118;79;36m⣿[0m[38;2;117;78;35m⣿[0m[38;2;128;86;41m⣷[0m[38;2;137;138;140m⢻[0m[38;2;251;251;251m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;251;251;251m⣿[0m[38;2;132;128;127m⡇[0m[38;2;54;138;167m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;44;123;150m⣿[0m[38;2;30;65;78m⡆[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⢸[0m[38;2;47;131;160m⣿[0m[38;2;52;128;156m⣿[0m[38;2;54;130;156m⣿[0m[38;2;44;124;153m⣿[0m[38;2;53;129;157m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;124;151m⣿[0m[38;2;11;58;75m⢸[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;252;252;252m⣿[0m[38;2;90;89;87m⣧[0m[38;2;120;78;34m⢳[0m[38;2;68;41;13m⣶[0m[38;2;46;30;13m⣶[0m[38;2;94;59;21m⣿[0m[38;2;66;46;24m⡜[0m[38;2;112;74;34m⣿[0m[38;2;116;76;35m⣿[0m[38;2;116;76;35m⣿[0m[38;2;120;80;37m⣿[0m[38;2;122;83;39m⣿[0m[38;2;124;85;42m⣿[0m[38;2;125;86;43m⣿[0m[38;2;129;87;45m⣿[0m[38;2;130;89;45m⣿[0m[38;2;130;89;44m⣿[0m[38;2;130;88;46m⣿[0m[38;2;130;88;46m⣿[0m[38;2;128;86;44m⣿[0m[38;2;125;86;43m⣿[0m[38;2;124;85;42m⣿[0m[38;2;124;85;42m⣿[0m[38;2;123;84;41m⣿[0m[38;2;122;83;40m⣿[0m[38;2;116;77;35m⣧[0m[38;2;241;242;243m⢿[0m[38;2;254;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;231;227;226m⣇[0m[38;2;44;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;152m⣿[0m[38;2;43;99;118m⡇[0m
[38;2;0;0;0m⠀[0m[38;2;5;6;8m⢸[0m[38;2;46;128;156m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;125;151m⣿[0m[38;2;17;43;53m⢸[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⣿[0m[38;2;78;75;74m⣇[0m[38;2;114;74;31m⢻[0m[38;2;123;83;42m⣿[0m[38;2;131;89;46m⣿[0m[38;2;130;89;44m⣿[0m[38;2;55;37;23m⣎[0m[38;2;119;81;39m⢿[0m[38;2;121;82;39m⣿[0m[38;2;124;85;42m⣿[0m[38;2;129;88;45m⣿[0m[38;2;130;89;44m⣿[0m[38;2;132;91;47m⣿[0m[38;2;133;93;48m⣿[0m[38;2;137;93;50m⣿[0m[38;2;138;95;49m⣿[0m[38;2;138;95;49m⣿[0m[38;2;138;95;49m⣿[0m[38;2;138;95;49m⣿[0m[38;2;136;93;49m⣿[0m[38;2;135;94;50m⣿[0m[38;2;133;92;48m⣿[0m[38;2;132;91;47m⣿[0m[38;2;131;90;46m⣿[0m[38;2;129;88;44m⣿[0m[38;2;85;52;21m⣎[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;30;99;122m⣿[0m[38;2;46;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;47;125;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;47;117;141m⡇[0m
[38;2;0;0;0m⠀[0m[38;2;9;11;14m⢸[0m[38;2;45;127;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;152m⣿[0m[38;2;21;41;49m⢸[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;34;29;24m⣎[0m[38;2;118;81;37m⢿[0m[38;2;135;93;49m⣿[0m[38;2;140;96;52m⣿[0m[38;2;148;103;57m⣿[0m[38;2;45;31;17m⣎[0m[38;2;130;90;44m⢿[0m[38;2;129;87;45m⣿[0m[38;2;132;91;49m⣿[0m[38;2;135;94;50m⣿[0m[38;2;138;95;52m⣿[0m[38;2;141;99;53m⣿[0m[38;2;145;100;55m⣿[0m[38;2;146;102;55m⣿[0m[38;2;149;105;57m⣿[0m[38;2;150;105;58m⣿[0m[38;2;150;106;59m⣿[0m[38;2;149;104;57m⣿[0m[38;2;148;104;56m⣿[0m[38;2;147;102;57m⣿[0m[38;2;145;100;55m⣿[0m[38;2;143;99;54m⣿[0m[38;2;141;99;53m⣿[0m[38;2;138;96;50m⣿[0m[38;2;70;45;22m⡞[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;24;89;111m⣿[0m[38;2;46;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;125;153m⣿[0m[38;2;77;143;167m⣿[0m[38;2;220;222;236m⣿[0m[38;2;85;147;171m⣿[0m[38;2;49;122;145m⡇[0m
[38;2;0;0;0m⠀[0m[38;2;6;6;6m⢸[0m[38;2;45;128;156m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;126;153m⣿[0m[38;2;49;126;152m⣿[0m[38;2;23;50;59m⣼[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;30;15;0m⡜[0m[38;2;121;81;38m⣿[0m[38;2;144;100;55m⣿[0m[38;2;146;101;56m⣿[0m[38;2;157;112;64m⣿[0m[38;2;45;30;18m⡜[0m[38;2;133;91;47m⣿[0m[38;2;136;95;50m⣿[0m[38;2;138;96;50m⣿[0m[38;2;142;98;53m⣿[0m[38;2;146;102;55m⣿[0m[38;2;149;105;57m⣿[0m[38;2;152;108;60m⣿[0m[38;2;154;110;62m⣿[0m[38;2;158;112;65m⣿[0m[38;2;159;113;65m⣿[0m[38;2;158;112;64m⣿[0m[38;2;158;112;64m⣿[0m[38;2;157;112;63m⣿[0m[38;2;156;110;62m⡿[0m[38;2;152;107;59m⢟[0m[38;2;162;115;64m⣫[0m[38;2;110;77;43m⣵[0m[38;2;17;18;20m⣾[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⡏[0m[38;2;32;103;127m⣿[0m[38;2;51;127;155m⣿[0m[38;2;57;131;160m⣿[0m[38;2;46;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;126;153m⣿[0m[38;2;46;126;152m⣿[0m[38;2;46;114;135m⡇[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠘[0m[38;2;47;132;161m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;125;152m⣿[0m[38;2;51;125;154m⣿[0m[38;2;33;75;93m⡿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;26;12;0m⣌[0m[38;2;124;84;40m⢿[0m[38;2;146;103;57m⣿[0m[38;2;153;108;61m⣿[0m[38;2;168;121;71m⣿[0m[38;2;49;34;20m⡜[0m[38;2;133;94;49m⣿[0m[38;2;142;98;53m⣿[0m[38;2;146;101;56m⣿[0m[38;2;148;103;57m⣿[0m[38;2;153;108;61m⣿[0m[38;2;155;110;63m⣿[0m[38;2;159;115;66m⣿[0m[38;2;162;117;68m⣿[0m[38;2;165;118;69m⣿[0m[38;2;166;119;71m⢟[0m[38;2;170;123;74m⣫[0m[38;2;135;96;56m⣵[0m[38;2;12;12;10m⣾[0m[38;2;230;228;227m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⣿[0m[38;2;218;214;212m⡇[0m[38;2;47;129;159m⣿[0m[38;2;49;125;155m⣿[0m[38;2;86;147;172m⣿[0m[38;2;51;128;156m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;151m⣿[0m[38;2;40;91;111m⠇[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;50;129;157m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;42;122;149m⡇[0m[38;2;238;234;234m⣿[0m[38;2;254;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;11;6;2m⣎[0m[38;2;131;88;44m⢿[0m[38;2;148;103;58m⣿[0m[38;2;158;112;64m⣿[0m[38;2;171;123;72m⣿[0m[38;2;38;27;16m⡜[0m[38;2;138;95;49m⣿[0m[38;2;145;100;55m⣿[0m[38;2;148;103;56m⣿[0m[38;2;152;108;61m⣿[0m[38;2;155;110;63m⠿[0m[38;2;157;113;64m⣛[0m[38;2;169;123;72m⣭[0m[38;2;27;16;6m⣶[0m[38;2;161;161;161m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;251;251;251m⣿[0m[38;2;107;104;102m⢻[0m[38;2;52;136;165m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;44;123;150m⣿[0m[38;2;26;50;60m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;40;87;106m⢹[0m[38;2;45;125;151m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;51;134;162m⣿[0m[38;2;86;86;86m⢹[0m[38;2;252;252;252m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;255;255m⣿[0m[38;2;17;9;6m⣎[0m[38;2;133;90;46m⢿[0m[38;2;148;103;56m⣿[0m[38;2;155;110;63m⣿[0m[38;2;161;116;64m⣿[0m[38;2;29;19;10m⡜[0m[38;2;142;99;53m⣟[0m[38;2;154;109;62m⣯[0m[38;2;80;52;24m⣶[0m[38;2;138;139;138m⣿[0m[38;2;255;255;255m⣿[0m[38;2;252;252;252m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⡿[0m[38;2;11;45;57m⣼[0m[38;2;45;124;151m⣿[0m[38;2;45;126;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;50;128;156m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;130;158m⡟[0m[38;2;2;1;1m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;1m⠀[0m[38;2;9;13;15m⠸[0m[38;2;45;127;156m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;124;151m⣿[0m[38;2;17;71;89m⡞[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⣿[0m[38;2;137;136;136m⣿[0m[38;2;81;49;16m⣮[0m[38;2;137;95;50m⣭[0m[38;2;114;76;39m⣵[0m[38;2;30;16;3m⣶[0m[38;2;247;247;247m⣿[0m[38;2;252;251;251m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⣿[0m[38;2;210;206;204m⢧[0m[38;2;48;132;159m⣿[0m[38;2;46;127;154m⣿[0m[38;2;52;129;156m⣿[0m[38;2;103;155;178m⣿[0m[38;2;137;174;194m⣿[0m[38;2;53;129;155m⣿[0m[38;2;48;126;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;49;121;146m⠇[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;48;121;146m⢿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;52;136;164m⣿[0m[38;2;94;92;92m⢹[0m[38;2;252;252;252m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⣿[0m[38;2;254;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⡟[0m[38;2;12;40;50m⣼[0m[38;2;45;124;151m⣿[0m[38;2;46;126;153m⣿[0m[38;2;59;133;160m⣿[0m[38;2;41;122;151m⣿[0m[38;2;68;137;162m⣿[0m[38;2;67;136;163m⣿[0m[38;2;45;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;44;125;151m⡿[0m[38;2;17;33;39m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;12;18;22m⠘[0m[38;2;45;126;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;152m⣿[0m[38;2;39;113;140m⣧[0m[38;2;245;244;243m⢿[0m[38;2;254;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⡿[0m[38;2;255;255;255m⣻[0m[38;2;180;181;181m⣽[0m[38;2;19;20;20m⣶[0m[38;2;29;36;36m⣶[0m[38;2;50;50;50m⣮[0m[38;2;255;255;255m⡻[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;251;251;251m⣿[0m[38;2;122;118;117m⣱[0m[38;2;53;138;167m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;49;126;151m⠇[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;44;100;121m⢹[0m[38;2;47;125;151m⣿[0m[38;2;76;141;168m⣿[0m[38;2;45;124;153m⣿[0m[38;2;47;126;153m⣿[0m[38;2;47;127;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;124;151m⣿[0m[38;2;11;53;68m⣎[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣫[0m[38;2;8;12;13m⣾[0m[38;2;196;244;255m⣿[0m[38;2;143;204;222m⣿[0m[38;2;125;196;217m⣿[0m[38;2;82;102;110m⣿[0m[38;2;126;141;147m⣿[0m[38;2;125;178;193m⡇[0m[38;2;210;212;213m⣿[0m[38;2;253;253;253m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;232;229;228m⢣[0m[38;2;44;122;150m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;127;155m⡟[0m[38;2;6;8;10m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠈[0m[38;2;146;187;209m⢿[0m[38;2;232;226;238m⣿[0m[38;2;164;189;207m⣿[0m[38;2;111;162;185m⣿[0m[38;2;61;134;161m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;152m⣿[0m[38;2;11;33;40m⣞[0m[38;2;254;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;252;252;252m⣿[0m[38;2;200;200;200m⣷[0m[38;2;183;230;244m⣿[0m[38;2;139;203;226m⣿[0m[38;2;102;174;198m⡿[0m[38;2;27;60;73m⣾[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;231;235;234m⣿[0m[38;2;254;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⡿[0m[38;2;251;252;252m⠿[0m[38;2;254;255;255m⢿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⡿[0m[38;2;255;255;255m⣻[0m[38;2;233;234;235m⣭[0m[38;2;110;108;108m⣭[0m[38;2;123;123;122m⣭[0m[38;2;252;254;254m⣝[0m[38;2;253;253;253m⢿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⠿[0m[38;2;252;252;252m⣿[0m[38;2;251;251;251m⠿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;254m⢯[0m[38;2;29;94;116m⣿[0m[38;2;46;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;124;151m⡿[0m[38;2;34;72;86m⠁[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;6;5;6m⠈[0m[38;2;88;153;178m⣿[0m[38;2;41;124;152m⣿[0m[38;2;55;131;158m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;152m⣿[0m[38;2;10;30;37m⣞[0m[38;2;255;255;255m⢿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;234;234;234m⣷[0m[38;2;151;205;223m⣿[0m[38;2;126;197;223m⣿[0m[38;2;100;178;205m⣿[0m[38;2;78;162;191m⣇[0m[38;2;217;215;213m⣿[0m[38;2;253;253;253m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⡿[0m[38;2;255;255;255m⣫[0m[38;2;183;183;184m⣽[0m[38;2;72;74;72m⣿[0m[38;2;126;125;124m⣯[0m[38;2;255;255;255m⢿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;254;255;255m⢣[0m[38;2;25;38;42m⣾[0m[38;2;168;216;232m⣿[0m[38;2;34;45;50m⣦[0m[38;2;199;202;202m⣹[0m[38;2;252;253;253m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;44;58;61m⣾[0m[38;2;181;232;250m⣿[0m[38;2;162;216;235m⣿[0m[38;2;142;205;226m⢟[0m[38;2;101;142;156m⣽[0m[38;2;91;104;108m⣿[0m[38;2;64;84;91m⣷[0m[38;2;150;155;154m⣿[0m[38;2;251;251;251m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⡟[0m[38;2;247;249;249m⣩[0m[38;2;0;0;0m⣶[0m[38;2;128;167;180m⣿[0m[38;2;176;233;252m⢟[0m[38;2;179;230;251m⣿[0m[38;2;0;0;0m⣾[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⢫[0m[38;2;27;92;114m⣿[0m[38;2;46;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;50;129;155m⣿[0m[38;2;44;124;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;152m⣿[0m[38;2;47;113;136m⠃[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;14;20;23m⠘[0m[38;2;45;125;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;124;150m⣿[0m[38;2;10;47;63m⣮[0m[38;2;255;255;255m⢿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;53;78;86m⣿[0m[38;2;126;197;224m⣿[0m[38;2;114;192;221m⣿[0m[38;2;101;181;211m⣿[0m[38;2;55;124;149m⣇[0m[38;2;255;255;255m⢿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⣟[0m[38;2;25;25;25m⣼[0m[38;2;189;242;255m⣿[0m[38;2;129;198;220m⣿[0m[38;2;104;183;210m⣿[0m[38;2;127;138;143m⣿[0m[38;2;72;101;111m⣷[0m[38;2;246;248;248m⣿[0m[38;2;255;255;255m⢇[0m[38;2;67;97;107m⣿[0m[38;2;112;192;220m⣯[0m[38;2;48;59;60m⣾[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⢫[0m[38;2;155;154;155m⣽[0m[38;2;94;91;91m⣭[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;82;117;130m⣿[0m[38;2;143;206;227m⣿[0m[38;2;118;196;223m⣿[0m[38;2;99;184;216m⣿[0m[38;2;23;27;28m⢸[0m[38;2;254;254;254m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⡿[0m[38;2;255;254;254m⣛[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣛[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⡿[0m[38;2;255;255;255m⣫[0m[38;2;2;7;8m⣾[0m[38;2;141;212;236m⣿[0m[38;2;118;196;224m⣿[0m[38;2;102;187;219m⡿[0m[38;2;61;66;70m⣿[0m[38;2;252;251;251m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;253;253;253m⡿[0m[38;2;222;219;218m⣳[0m[38;2;43;121;146m⣿[0m[38;2;45;126;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;48;127;155m⣿[0m[38;2;47;125;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;49;126;153m⠃[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;16;23;26m⠘[0m[38;2;44;125;153m⢿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;152m⣿[0m[38;2;42;117;142m⣷[0m[38;2;220;217;216m⡻[0m[38;2;252;253;253m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;254;254;254m⣿[0m[38;2;45;53;58m⣾[0m[38;2;112;192;221m⣿[0m[38;2;117;195;225m⣿[0m[38;2;112;192;222m⣿[0m[38;2;110;192;222m⣿[0m[38;2;80;161;191m⣿[0m[38;2;16;44;57m⣮[0m[38;2;245;248;248m⣽[0m[38;2;233;234;234m⣭[0m[38;2;18;35;41m⣾[0m[38;2;110;189;218m⣿[0m[38;2;95;176;207m⣿[0m[38;2;77;161;192m⣿[0m[38;2;76;81;83m⣿[0m[38;2;255;255;255m⣛[0m[38;2;255;255;255m⣛[0m[38;2;209;211;211m⣵[0m[38;2;60;107;124m⣿[0m[38;2;98;177;207m⣿[0m[38;2;67;127;151m⣷[0m[38;2;215;217;219m⣝[0m[38;2;255;255;255m⣛[0m[38;2;255;255;255m⣛[0m[38;2;132;132;132m⣵[0m[38;2;126;179;199m⣿[0m[38;2;115;189;215m⣿[0m[38;2;106;127;135m⣿[0m[38;2;248;249;249m⣿[0m[38;2;255;255;255m⣿[0m[38;2;162;160;158m⣵[0m[38;2;127;198;223m⣿[0m[38;2;117;193;221m⣿[0m[38;2;104;187;218m⣿[0m[38;2;101;182;213m⣿[0m[38;2;86;167;197m⣿[0m[38;2;45;91;108m⣧[0m[38;2;250;253;253m⡻[0m[38;2;251;252;252m⠿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⠿[0m[38;2;251;252;252m⢟[0m[38;2;255;255;255m⣫[0m[38;2;1;10;13m⣾[0m[38;2;143;222;250m⣿[0m[38;2;91;100;104m⢿[0m[38;2;252;253;252m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;251;251;251m⢟[0m[38;2;72;73;73m⣵[0m[38;2;142;206;228m⣿[0m[38;2;107;187;217m⣿[0m[38;2;105;187;218m⣿[0m[38;2;103;187;217m⣿[0m[38;2;103;191;223m⣿[0m[38;2;129;126;126m⣙[0m[38;2;247;248;248m⠿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;255;255;255m⣿[0m[38;2;251;251;251m⢟[0m[38;2;88;83;83m⣵[0m[38;2;53;138;166m⣿[0m[38;2;50;128;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⡿[0m[38;2;50;127;155m⠃[0m[38;2;4;1;1m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;6;5;7m⠈[0m[38;2;47;130;158m⢿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;48;133;161m⣿[0m[38;2;16;28;32m⣎[0m[38;2;113;199;232m⢿[0m[38;2;111;194;226m⣿[0m[38;2;101;185;218m⣿[0m[38;2;115;202;235m⣿[0m[38;2;101;185;216m⣿[0m[38;2;105;189;220m⣿[0m[38;2;108;191;223m⣿[0m[38;2;106;189;221m⣿[0m[38;2;107;190;222m⣿[0m[38;2;110;193;225m⣿[0m[38;2;107;190;222m⣿[0m[38;2;98;178;209m⣿[0m[38;2;106;189;220m⣿[0m[38;2;106;190;220m⣿[0m[38;2;102;185;215m⣿[0m[38;2;108;192;222m⣿[0m[38;2;108;191;223m⣿[0m[38;2;103;184;215m⣿[0m[38;2;94;175;205m⣿[0m[38;2;98;182;213m⣿[0m[38;2;104;186;217m⣿[0m[38;2;108;191;223m⣿[0m[38;2;113;196;228m⣿[0m[38;2;104;186;217m⣿[0m[38;2;91;171;201m⣿[0m[38;2;95;181;213m⣿[0m[38;2;92;175;206m⣿[0m[38;2;99;181;211m⣿[0m[38;2;105;189;219m⣿[0m[38;2;102;185;215m⣿[0m[38;2;97;179;209m⣿[0m[38;2;101;184;216m⣿[0m[38;2;92;173;204m⣿[0m[38;2;92;174;204m⣿[0m[38;2;103;184;215m⣿[0m[38;2;104;188;218m⣿[0m[38;2;100;184;214m⣿[0m[38;2;100;184;214m⣿[0m[38;2;101;185;215m⣿[0m[38;2;104;185;216m⣿[0m[38;2;94;179;211m⣿[0m[38;2;87;161;186m⣿[0m[38;2;38;81;97m⣿[0m[38;2;53;105;123m⣿[0m[38;2;104;182;212m⣿[0m[38;2;109;194;225m⣿[0m[38;2;100;184;216m⣿[0m[38;2;99;180;211m⣿[0m[38;2;71;135;159m⣷[0m[38;2;46;47;47m⣾[0m[38;2;68;68;68m⣷[0m[38;2;3;11;14m⣶[0m[38;2;101;172;197m⣿[0m[38;2;101;184;213m⣿[0m[38;2;107;189;221m⣿[0m[38;2;106;189;221m⣿[0m[38;2;104;188;218m⣿[0m[38;2;105;189;221m⣿[0m[38;2;104;188;218m⣿[0m[38;2;91;174;204m⣿[0m[38;2;83;152;178m⣿[0m[38;2;21;53;63m⣶[0m[38;2;22;50;61m⣾[0m[38;2;99;185;219m⣿[0m[38;2;96;184;216m⡿[0m[38;2;104;198;233m⣫[0m[38;2;16;52;65m⣾[0m[38;2;35;116;144m⣿[0m[38;2;100;154;179m⣿[0m[38;2;94;150;174m⣿[0m[38;2;57;130;157m⣿[0m[38;2;43;124;152m⣿[0m[38;2;45;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;152m⡿[0m[38;2;48;114;137m⠁[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;50;133;162m⠻[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;152m⣿[0m[38;2;48;126;153m⣷[0m[38;2;83;132;151m⣝[0m[38;2;105;187;218m⢿[0m[38;2;109;194;226m⣿[0m[38;2;113;198;229m⣿[0m[38;2;113;197;229m⣿[0m[38;2;109;192;224m⣿[0m[38;2;108;191;223m⣿[0m[38;2;108;191;223m⣿[0m[38;2;108;191;223m⣿[0m[38;2;111;194;226m⣿[0m[38;2;112;197;228m⣿[0m[38;2;108;192;224m⣿[0m[38;2;110;193;225m⣿[0m[38;2;109;192;224m⣿[0m[38;2;110;193;225m⣿[0m[38;2;108;191;224m⣿[0m[38;2;105;190;219m⣿[0m[38;2;105;190;219m⣿[0m[38;2;110;193;225m⣿[0m[38;2;107;191;223m⣿[0m[38;2;111;196;227m⣿[0m[38;2;111;194;226m⣿[0m[38;2;111;194;226m⣿[0m[38;2;107;190;223m⣿[0m[38;2;107;190;223m⣿[0m[38;2;105;188;220m⣿[0m[38;2;104;187;219m⣿[0m[38;2;105;188;218m⣿[0m[38;2;102;186;216m⣿[0m[38;2;102;186;216m⣿[0m[38;2;102;186;216m⣿[0m[38;2;101;185;215m⣿[0m[38;2;101;185;215m⣿[0m[38;2;103;187;217m⣿[0m[38;2;100;184;214m⣿[0m[38;2;102;186;216m⣿[0m[38;2;104;188;218m⣿[0m[38;2;106;190;220m⣿[0m[38;2;103;187;217m⣿[0m[38;2;102;186;216m⣿[0m[38;2;101;184;214m⣿[0m[38;2;103;187;217m⣿[0m[38;2;102;186;216m⣿[0m[38;2;102;186;216m⣿[0m[38;2;97;181;211m⣿[0m[38;2;98;182;212m⣿[0m[38;2;101;185;215m⣿[0m[38;2;104;186;217m⣿[0m[38;2;99;181;212m⣿[0m[38;2;101;185;214m⣿[0m[38;2;102;186;216m⣿[0m[38;2;102;186;216m⣿[0m[38;2;101;185;215m⣿[0m[38;2;102;186;216m⣿[0m[38;2;102;186;216m⣿[0m[38;2;106;190;220m⣿[0m[38;2;105;189;218m⣿[0m[38;2;101;185;215m⣿[0m[38;2;101;185;215m⣿[0m[38;2;102;186;216m⣿[0m[38;2;102;186;216m⣿[0m[38;2;103;187;217m⣿[0m[38;2;105;189;221m⢋[0m[38;2;24;36;43m⣼[0m[38;2;51;137;165m⣿[0m[38;2;47;127;154m⣿[0m[38;2;69;137;165m⣿[0m[38;2;56;129;156m⣿[0m[38;2;67;137;161m⣿[0m[38;2;80;145;169m⣿[0m[38;2;47;127;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;124;150m⠟[0m[38;2;32;64;77m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;39;83;100m⠙[0m[38;2;45;124;150m⢿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;123;150m⣿[0m[38;2;33;91;111m⣷[0m[38;2;104;174;201m⣝[0m[38;2;112;192;223m⢿[0m[38;2;109;192;224m⣿[0m[38;2;107;190;222m⣿[0m[38;2;108;191;223m⣿[0m[38;2;110;194;225m⣿[0m[38;2;113;199;230m⣿[0m[38;2;108;193;224m⣿[0m[38;2;106;190;220m⣿[0m[38;2;105;189;219m⣿[0m[38;2;107;190;222m⣿[0m[38;2;107;190;222m⣿[0m[38;2;107;190;222m⣿[0m[38;2;107;190;222m⣿[0m[38;2;108;190;222m⣿[0m[38;2;109;192;224m⣿[0m[38;2;110;194;226m⣿[0m[38;2;111;193;225m⣿[0m[38;2;109;192;224m⣿[0m[38;2;109;192;224m⣿[0m[38;2;108;191;223m⣿[0m[38;2;106;190;220m⣿[0m[38;2;104;187;219m⣿[0m[38;2;105;188;219m⣿[0m[38;2;104;188;218m⣿[0m[38;2;104;188;218m⣿[0m[38;2;107;191;221m⣿[0m[38;2;102;186;216m⣿[0m[38;2;97;181;211m⣿[0m[38;2;103;186;216m⣿[0m[38;2;97;181;211m⣿[0m[38;2;98;182;212m⣿[0m[38;2;98;182;212m⣿[0m[38;2;98;182;212m⣿[0m[38;2;98;182;211m⣿[0m[38;2;98;179;211m⣿[0m[38;2;99;183;213m⣿[0m[38;2;100;184;213m⣿[0m[38;2;96;180;210m⣿[0m[38;2;99;183;213m⣿[0m[38;2;97;181;211m⣿[0m[38;2;97;179;210m⣿[0m[38;2;97;179;210m⣿[0m[38;2;94;175;207m⣿[0m[38;2;94;175;206m⣿[0m[38;2;96;177;208m⣿[0m[38;2;97;179;210m⣿[0m[38;2;98;179;210m⣿[0m[38;2;96;177;208m⣿[0m[38;2;95;176;207m⣿[0m[38;2;96;177;208m⣿[0m[38;2;98;180;211m⣿[0m[38;2;97;181;211m⣿[0m[38;2;100;183;213m⣿[0m[38;2;101;185;215m⣿[0m[38;2;97;181;211m⣿[0m[38;2;99;182;212m⣿[0m[38;2;100;185;215m⡿[0m[38;2;99;185;215m⢛[0m[38;2;51;73;85m⣵[0m[38;2;51;136;164m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;47;126;154m⣿[0m[38;2;47;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;47;132;161m⠋[0m[38;2;6;4;4m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;8;2;2m⠈[0m[38;2;49;133;165m⠻[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;153m⣿[0m[38;2;48;126;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;65;133;160m⣿[0m[38;2;38;108;131m⣷[0m[38;2;77;123;141m⣝[0m[38;2;107;190;221m⠻[0m[38;2;109;193;224m⣿[0m[38;2;105;188;218m⣿[0m[38;2;99;183;213m⣿[0m[38;2;102;185;216m⣿[0m[38;2;107;190;222m⣿[0m[38;2;106;190;220m⣿[0m[38;2;109;192;224m⣿[0m[38;2;109;192;224m⣿[0m[38;2;109;192;224m⣿[0m[38;2;114;197;229m⣿[0m[38;2;109;192;224m⣿[0m[38;2;109;192;224m⣿[0m[38;2;109;192;224m⣿[0m[38;2;110;193;225m⣿[0m[38;2;110;193;225m⣿[0m[38;2;106;190;220m⣿[0m[38;2;107;191;221m⣿[0m[38;2;106;190;220m⣿[0m[38;2;107;190;222m⣿[0m[38;2;104;187;218m⣿[0m[38;2;101;184;214m⣿[0m[38;2;96;180;210m⣿[0m[38;2;96;180;210m⣿[0m[38;2;100;184;214m⣿[0m[38;2;102;185;215m⣿[0m[38;2;101;182;213m⣿[0m[38;2;93;175;206m⣿[0m[38;2;94;176;207m⣿[0m[38;2;96;177;208m⣿[0m[38;2;96;178;209m⣿[0m[38;2;92;174;205m⣿[0m[38;2;91;173;204m⣿[0m[38;2;94;176;207m⣿[0m[38;2;91;173;204m⣿[0m[38;2;94;176;207m⣿[0m[38;2;92;174;205m⣿[0m[38;2;96;178;209m⣿[0m[38;2;92;174;205m⣿[0m[38;2;91;172;203m⣿[0m[38;2;91;173;204m⣿[0m[38;2;94;176;206m⣿[0m[38;2;92;174;205m⣿[0m[38;2;93;175;206m⣿[0m[38;2;93;175;206m⣿[0m[38;2;93;174;205m⣿[0m[38;2;89;171;202m⣿[0m[38;2;90;172;203m⣿[0m[38;2;90;171;202m⣿[0m[38;2;91;173;204m⣿[0m[38;2;94;176;206m⣿[0m[38;2;93;175;206m⣿[0m[38;2;96;177;208m⡿[0m[38;2;103;192;225m⣫[0m[38;2;24;36;43m⣶[0m[38;2;52;136;167m⣿[0m[38;2;46;125;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;124;150m⠟[0m[38;2;43;94;113m⠁[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;26;49;59m⠈[0m[38;2;43;125;151m⢻[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;125;152m⣿[0m[38;2;41;124;152m⣿[0m[38;2;80;145;170m⣿[0m[38;2;165;191;208m⣿[0m[38;2;78;142;169m⣿[0m[38;2;45;123;152m⣿[0m[38;2;49;138;168m⣿[0m[38;2;14;24;30m⣮[0m[38;2;110;198;230m⣛[0m[38;2;99;181;212m⢿[0m[38;2;98;180;210m⣿[0m[38;2;102;186;216m⣿[0m[38;2;100;183;213m⣿[0m[38;2;107;191;221m⣿[0m[38;2;108;191;222m⣿[0m[38;2;110;193;225m⣿[0m[38;2;110;193;225m⣿[0m[38;2;107;190;222m⣿[0m[38;2;110;193;225m⣿[0m[38;2;111;194;226m⣿[0m[38;2;106;190;220m⣿[0m[38;2;105;189;219m⣿[0m[38;2;104;188;218m⣿[0m[38;2;106;190;220m⣿[0m[38;2;103;187;217m⣿[0m[38;2;98;182;212m⣿[0m[38;2;101;183;214m⣿[0m[38;2;97;179;210m⣿[0m[38;2;100;182;212m⣿[0m[38;2;97;180;210m⣿[0m[38;2;94;176;207m⣿[0m[38;2;93;175;206m⣿[0m[38;2;92;174;205m⣿[0m[38;2;90;172;203m⣿[0m[38;2;91;172;203m⣿[0m[38;2;92;173;204m⣿[0m[38;2;88;169;200m⣿[0m[38;2;88;170;201m⣿[0m[38;2;89;171;202m⣿[0m[38;2;88;169;200m⣿[0m[38;2;88;169;200m⣿[0m[38;2;86;168;199m⣿[0m[38;2;90;172;203m⣿[0m[38;2;89;171;202m⣿[0m[38;2;88;170;201m⣿[0m[38;2;89;172;203m⣿[0m[38;2;92;173;204m⣿[0m[38;2;91;172;203m⣿[0m[38;2;88;170;201m⣿[0m[38;2;89;171;202m⣿[0m[38;2;91;173;204m⣿[0m[38;2;85;167;198m⣿[0m[38;2;89;171;201m⣿[0m[38;2;88;170;201m⣿[0m[38;2;88;170;201m⣿[0m[38;2;88;169;200m⡿[0m[38;2;91;171;201m⢟[0m[38;2;95;165;190m⣵[0m[38;2;17;48;59m⣾[0m[38;2;48;130;158m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⡿[0m[38;2;51;133;163m⠃[0m[38;2;1;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;36;79;95m⠙[0m[38;2;45;123;151m⢿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;154m⣿[0m[38;2;45;125;153m⣿[0m[38;2;94;152;177m⣿[0m[38;2;175;197;213m⣿[0m[38;2;86;147;174m⣿[0m[38;2;44;124;152m⣿[0m[38;2;45;126;153m⣿[0m[38;2;45;126;153m⣿[0m[38;2;45;124;150m⣿[0m[38;2;46;127;154m⣷[0m[38;2;27;39;45m⣮[0m[38;2;120;209;243m⣛[0m[38;2;100;183;214m⠿[0m[38;2;101;185;215m⣿[0m[38;2;97;181;211m⣿[0m[38;2;103;185;215m⣿[0m[38;2;94;176;207m⣿[0m[38;2;102;184;214m⣿[0m[38;2;95;180;209m⣿[0m[38;2;100;184;214m⣿[0m[38;2;104;188;218m⣿[0m[38;2;103;187;217m⣿[0m[38;2;102;184;215m⣿[0m[38;2;100;182;213m⣿[0m[38;2;102;183;214m⣿[0m[38;2;93;174;205m⣿[0m[38;2;87;169;200m⣿[0m[38;2;81;162;193m⣿[0m[38;2;90;172;203m⣿[0m[38;2;86;167;198m⣿[0m[38;2;87;168;199m⣿[0m[38;2;87;168;199m⣿[0m[38;2;89;171;202m⣿[0m[38;2;90;172;203m⣿[0m[38;2;87;169;200m⣿[0m[38;2;88;169;200m⣿[0m[38;2;95;176;207m⣿[0m[38;2;92;174;205m⣿[0m[38;2;91;173;203m⣿[0m[38;2;88;169;200m⣿[0m[38;2;84;166;197m⣿[0m[38;2;90;171;202m⣿[0m[38;2;86;168;199m⣿[0m[38;2;82;163;194m⣿[0m[38;2;81;162;193m⣿[0m[38;2;85;166;197m⣿[0m[38;2;83;164;195m⣿[0m[38;2;82;163;194m⣿[0m[38;2;84;165;196m⣿[0m[38;2;78;160;191m⣿[0m[38;2;83;164;195m⣿[0m[38;2;84;166;197m⣿[0m[38;2;85;166;197m⠿[0m[38;2;84;168;197m⣛[0m[38;2;93;164;192m⣭[0m[38;2;14;32;39m⣾[0m[38;2;51;138;167m⣿[0m[38;2;45;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;154m⡿[0m[38;2;48;134;163m⠋[0m[38;2;5;4;5m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;34;70;85m⠉[0m[38;2;45;125;153m⠻[0m[38;2;47;126;153m⣿[0m[38;2;45;125;153m⣿[0m[38;2;67;137;164m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;126;152m⣿[0m[38;2;50;128;155m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;45;124;151m⣿[0m[38;2;50;138;166m⣿[0m[38;2;18;50;60m⣶[0m[38;2;79;115;138m⣭[0m[38;2;118;208;241m⣛[0m[38;2;100;182;212m⠿[0m[38;2;96;178;209m⢿[0m[38;2;94;175;206m⣿[0m[38;2;91;173;204m⣿[0m[38;2;90;172;203m⣿[0m[38;2;89;170;201m⣿[0m[38;2;84;166;197m⣿[0m[38;2;82;164;195m⣿[0m[38;2;82;164;195m⣿[0m[38;2;83;164;195m⣿[0m[38;2;81;162;193m⣿[0m[38;2;82;163;194m⣿[0m[38;2;87;169;200m⣿[0m[38;2;84;165;196m⣿[0m[38;2;84;165;196m⣿[0m[38;2;83;165;196m⣿[0m[38;2;79;161;192m⣿[0m[38;2;81;162;193m⣿[0m[38;2;84;166;197m⣿[0m[38;2;85;167;198m⣿[0m[38;2;85;167;198m⣿[0m[38;2;80;162;193m⣿[0m[38;2;84;166;197m⣿[0m[38;2;84;166;197m⣿[0m[38;2;88;170;201m⣿[0m[38;2;93;175;206m⣿[0m[38;2;84;166;197m⣿[0m[38;2;75;157;188m⣿[0m[38;2;74;155;185m⣿[0m[38;2;81;163;194m⣿[0m[38;2;81;162;193m⣿[0m[38;2;77;158;189m⣿[0m[38;2;76;158;189m⠿[0m[38;2;76;157;188m⣛[0m[38;2;84;169;200m⣭[0m[38;2;35;57;67m⣶[0m[38;2;30;85;104m⣿[0m[38;2;49;133;161m⣿[0m[38;2;45;125;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;47;126;154m⣿[0m[38;2;49;127;155m⣿[0m[38;2;47;127;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;125;153m⠟[0m[38;2;50;135;164m⠋[0m[38;2;3;1;2m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;13;20;24m⠈[0m[38;2;49;133;163m⠛[0m[38;2;46;125;153m⢿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;44;125;151m⣿[0m[38;2;49;137;167m⣿[0m[38;2;32;91;110m⣷[0m[38;2;22;39;47m⣾[0m[38;2;74;126;147m⣭[0m[38;2;97;183;217m⣟[0m[38;2;83;168;200m⣛[0m[38;2;76;157;187m⠿[0m[38;2;78;159;189m⠿[0m[38;2;82;164;195m⣿[0m[38;2;86;167;198m⣿[0m[38;2;82;164;195m⣿[0m[38;2;82;164;195m⣿[0m[38;2;73;155;186m⣿[0m[38;2;78;160;191m⣿[0m[38;2;79;161;191m⣿[0m[38;2;74;156;187m⣿[0m[38;2;80;162;192m⣿[0m[38;2;73;154;185m⣿[0m[38;2;74;156;186m⣿[0m[38;2;73;155;186m⣿[0m[38;2;75;157;188m⣿[0m[38;2;74;155;187m⣿[0m[38;2;73;155;185m⣿[0m[38;2;73;154;185m⣿[0m[38;2;74;156;186m⣿[0m[38;2;73;155;186m⠿[0m[38;2;72;153;183m⠿[0m[38;2;71;152;182m⣛[0m[38;2;74;161;191m⣛[0m[38;2;80;160;190m⣭[0m[38;2;56;86;104m⣵[0m[38;2;17;38;45m⣾[0m[38;2;43;117;142m⣿[0m[38;2;49;132;159m⣿[0m[38;2;45;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;127;153m⣿[0m[38;2;52;129;156m⡿[0m[38;2;47;123;152m⠛[0m[38;2;45;106;126m⠁[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;39;79;94m⠉[0m[38;2;45;127;154m⠻[0m[38;2;46;126;153m⢿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;127;154m⣿[0m[38;2;48;126;154m⣿[0m[38;2;47;127;154m⣿[0m[38;2;45;124;151m⣿[0m[38;2;46;127;155m⣿[0m[38;2;50;136;165m⣿[0m[38;2;44;121;149m⣿[0m[38;2;27;75;92m⣷[0m[38;2;18;41;51m⣶[0m[38;2;26;46;54m⣶[0m[38;2;40;70;84m⣯[0m[38;2;57;106;124m⣭[0m[38;2;68;128;151m⣭[0m[38;2;74;145;172m⣭[0m[38;2;79;156;185m⣭[0m[38;2;74;153;184m⣭[0m[38;2;78;156;187m⣭[0m[38;2;73;145;174m⣭[0m[38;2;70;137;163m⣭[0m[38;2;59;117;139m⣭[0m[38;2;50;94;112m⣽[0m[38;2;32;57;68m⣶[0m[38;2;24;41;49m⣶[0m[38;2;21;50;61m⣶[0m[38;2;32;87;107m⣿[0m[38;2;48;130;157m⣿[0m[38;2;51;134;164m⣿[0m[38;2;45;125;152m⣿[0m[38;2;46;125;152m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⡿[0m[38;2;45;124;151m⠟[0m[38;2;51;133;163m⠉[0m[38;2;10;14;15m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;1m⠀[0m[38;2;0;0;0m⠀[0m[38;2;37;77;93m⠉[0m[38;2;47;130;160m⠛[0m[38;2;46;125;152m⠿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;47;126;153m⣿[0m[38;2;73;139;167m⣿[0m[38;2;40;121;150m⣿[0m[38;2;83;145;171m⣿[0m[38;2;51;128;154m⣿[0m[38;2;57;132;158m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;152m⣿[0m[38;2;46;125;152m⣿[0m[38;2;49;126;154m⣿[0m[38;2;45;125;152m⣿[0m[38;2;68;136;163m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;127;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⠿[0m[38;2;45;124;151m⠛[0m[38;2;51;129;157m⠉[0m[38;2;13;18;20m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;6;10;12m⠀[0m[38;2;47;113;136m⠉[0m[38;2;46;128;156m⠛[0m[38;2;46;125;152m⠿[0m[38;2;46;126;153m⣿[0m[38;2;54;129;157m⣿[0m[38;2;66;137;163m⣿[0m[38;2;150;181;200m⣿[0m[38;2;205;211;227m⣿[0m[38;2;87;147;172m⣿[0m[38;2;67;137;162m⣿[0m[38;2;51;128;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;154m⣿[0m[38;2;72;140;166m⣿[0m[38;2;124;169;188m⣿[0m[38;2;238;230;242m⣿[0m[38;2;129;170;192m⣿[0m[38;2;78;143;169m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;80;144;168m⣿[0m[38;2;99;154;177m⣿[0m[38;2;47;126;154m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⠿[0m[38;2;44;123;150m⠛[0m[38;2;48;134;162m⠋[0m[38;2;33;70;82m⠁[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;34;67;80m⠈[0m[38;2;50;128;154m⠙[0m[38;2;43;126;154m⠛[0m[38;2;63;133;158m⠿[0m[38;2;47;125;153m⠿[0m[38;2;55;131;159m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;50;126;155m⣿[0m[38;2;44;125;152m⣿[0m[38;2;69;136;165m⣿[0m[38;2;46;126;153m⣿[0m[38;2;51;128;157m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⣿[0m[38;2;46;126;153m⡿[0m[38;2;46;125;152m⠿[0m[38;2;44;124;151m⠛[0m[38;2;46;133;163m⠋[0m[38;2;45;107;130m⠉[0m[38;2;15;24;29m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m
[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;2;0;0m⠀[0m[38;2;23;44;52m⠈[0m[38;2;42;94;112m⠉[0m[38;2;49;127;154m⠉[0m[38;2;48;133;162m⠛[0m[38;2;46;127;155m⠛[0m[38;2;44;124;152m⠛[0m[38;2;45;124;151m⠿[0m[38;2;46;125;151m⠿[0m[38;2;46;125;152m⠿[0m[38;2;46;126;153m⠿[0m[38;2;46;126;153m⠿[0m[38;2;46;126;153m⠿[0m[38;2;46;126;153m⠿[0m[38;2;46;126;153m⠿[0m[38;2;46;126;153m⠿[0m[38;2;46;126;153m⠿[0m[38;2;46;126;152m⠿[0m[38;2;46;125;152m⠿[0m[38;2;46;124;151m⠿[0m[38;2;45;124;151m⠛[0m[38;2;44;125;153m⠛[0m[38;2;47;130;159m⠛[0m[38;2;50;134;163m⠉[0m[38;2;46;115;139m⠉[0m[38;2;34;73;87m⠁[0m[38;2;13;21;24m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m[38;2;0;0;0m⠀[0m

